Exploratory Visual Analysis for Increasing Data Readiness in Artificial Intelligence Projects

We present experiences and lessons learned from increasing data readiness of heterogeneous data for artificial intelligence projects using visual analysis methods. Increasing the data readiness level involves understanding both the data as well as the context in which it is used, which are challenges well suitable to visual analysis. For this purpose, we contribute a mapping between data readiness aspects and visual analysis techniques suitable for different data types. We use the defined mapping to increase data readiness levels in use cases involving time-varying data, including numerical, categorical, and text. In addition to the mapping, we extend the data readiness concept to better take aspects of the task and solution into account and explicitly address distribution shifts during data collection time. We report on our experiences in using the presented visual analysis techniques to aid future artificial intelligence projects in raising the data readiness level.

==> figures/data_readiness_levels.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'data_readiness_levels.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2999.58626815bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23337316)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{data_readiness_levels.pdf}}%
    \put(0.0843445,0.13472155){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.31937692,0.07328451){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.00285754\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{data_readiness_levels.pdf}}%
    \put(0.009287,0.16953785){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{• \textbf{C}\textbf{1} Does claimed data exist? \\ • \textbf{C}\textbf{2} Are the parameters relative or absolute?\\ • \textbf{C}\textbf{3} Legal/ethical obstacles in data access.\\ • \textbf{C}\textbf{4} Data access, storage, and processing \\         limitations.\\ }}}%
    \put(0.0135733,0.18739746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Band C - Accessibility}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{data_readiness_levels.pdf}}%
    \put(0.32622272,0.16953785){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{• \textbf{B}\textbf{1} Which units (e.g., seconds) do individual parameters have? \\ • \textbf{B}\textbf{2} Are the parameters relative or absolute?\\ • \textbf{B}\textbf{3} If, and how, has the data been aggregated or pre-processed?\\ • \textbf{B}\textbf{4} Is there missing data and how should it be handled?\\ • \textbf{B}\textbf{5} Is some data flawed and is it indicated in that case?\\ • \textbf{B}\textbf{6} Are there uncertainties and, if so, what are their characteristics?\\ Our extensions\\ • \textbf{B}\textbf{7} Are there trends, or paradigm shifts, in the data?\\ }}}%
    \put(0.3315806,0.18739746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Band B - Correctness and usability}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{data_readiness_levels.pdf}}%
    \put(0.76139568,0.16953784){\color[rgb]{0.02745098,0.02745098,0.02745098}\makebox(0,0)[lb]{\smash{• \textbf{A}\textbf{1} Can task X be solved with the data? \\ Our extensions\\ • \textbf{A}\textbf{2} Does target follow model assumptions?\\ • \textbf{A}\textbf{3} ....\\ }}}%
    \put(0.76568198,0.18739746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Band A - Applicability to task}}}}%
    \put(0.39168099,0.21704669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data Readiness Levels}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{data_readiness_levels.pdf}}%
    \put(0.48089894,0.01414409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> hktywcmwcsxscdbnvxxchvbwsctstyqb/figures/data_readiness_levels.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'data_readiness_levels.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2999.58626815bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23337316)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{data_readiness_levels.pdf}}%
    \put(0.0843445,0.13472155){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.31937692,0.07328451){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.00285754\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{data_readiness_levels.pdf}}%
    \put(0.009287,0.16953785){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{• \textbf{C}\textbf{1} Does claimed data exist? \\ • \textbf{C}\textbf{2} Are the parameters relative or absolute?\\ • \textbf{C}\textbf{3} Legal/ethical obstacles in data access.\\ • \textbf{C}\textbf{4} Data access, storage, and processing \\         limitations.\\ }}}%
    \put(0.0135733,0.18739746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Band C - Accessibility}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{data_readiness_levels.pdf}}%
    \put(0.32622272,0.16953785){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{• \textbf{B}\textbf{1} Which units (e.g., seconds) do individual parameters have? \\ • \textbf{B}\textbf{2} Are the parameters relative or absolute?\\ • \textbf{B}\textbf{3} If, and how, has the data been aggregated or pre-processed?\\ • \textbf{B}\textbf{4} Is there missing data and how should it be handled?\\ • \textbf{B}\textbf{5} Is some data flawed and is it indicated in that case?\\ • \textbf{B}\textbf{6} Are there uncertainties and, if so, what are their characteristics?\\ Our extensions\\ • \textbf{B}\textbf{7} Are there trends, or paradigm shifts, in the data?\\ }}}%
    \put(0.3315806,0.18739746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Band B - Correctness and usability}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{data_readiness_levels.pdf}}%
    \put(0.76139568,0.16953784){\color[rgb]{0.02745098,0.02745098,0.02745098}\makebox(0,0)[lb]{\smash{• \textbf{A}\textbf{1} Can task X be solved with the data? \\ Our extensions\\ • \textbf{A}\textbf{2} Does target follow model assumptions?\\ • \textbf{A}\textbf{3} ....\\ }}}%
    \put(0.76568198,0.18739746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Band A - Applicability to task}}}}%
    \put(0.39168099,0.21704669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data Readiness Levels}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{data_readiness_levels.pdf}}%
    \put(0.48089894,0.01414409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%

